DiTAR: Diffusion Transformer Autoregressive Modeling for Speech Generation

Several recent studies have attempted to autoregressively generate continuous speech representations without discrete speech tokens by combining diffusion and autoregressive models, yet they often face challenges with excessive computational loads or suboptimal outcomes. In this work, we propose Diffusion Transformer Autoregressive Modeling (DiTAR), a patch-based autoregressive framework combining a language model with a diffusion transformer. This approach significantly enhances the efficacy of autoregressive models for continuous tokens and reduces computational demands. DiTAR utilizes a divide-and-conquer strategy for patch generation, where the language model processes aggregated patch embeddings and the diffusion transformer subsequently generates the next patch based on the output of the language model. For inference, we propose defining temperature as the time point of introducing noise during the reverse diffusion ODE to balance diversity and determinism. We also show in the extensive scaling analysis that DiTAR has superb scalability. In zero-shot speech generation, DiTAR achieves state-of-the-art performance in robustness, speaker similarity, and naturalness.

==> please_readme.txt <==
Version 0.9.4

1. arxiv使用latex编译不通过，转换成pdflatex编译
（.cls文件的\pdfoutput=1）
2. 添加了目录功能，paper.tex中的 \tableofcontents
不需要目录注释掉就可以
3. 优化Appendix字体大小




Version 0.9.3

1. 增加了双栏的option


如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面\documentclass修改一下

单栏: \documentclass[]{bytedance_seed}, 
%Please prioritize using single-column。

双栏: \documentclass[twocolumn]{bytedance_seed}




Version 0.9.2

1. \citet{}没法使用



如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plain}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%

换成
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plainnat}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%



Version 0.9.1

1. 对图表caption新增了单行居中，多行左对齐。
2. 将reference的IEEE style去掉，改为plain，避免风险。
3. citation使用“[1]” ,而不是“ Li etal , 2025”, 和其他大厂模板对齐。


如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{ieeenat_fullname}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%

换成
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plain}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%
